An Efficient Finite Tree Automata Library

Numerous computer systems use dynamic control and data structures of unbounded size. These data structures have often the character of trees or they can be encoded as trees with some additional pointers. This is exploited by some currently intensively studied techniques of formal verification that represent an infinite number of states using a finite tree automaton. However, currently there is no tree automata library implementation that would provide an efficient and flexible support for such methods. Thus the aim of this Master's Thesis is to provide such a library. The present paper first describes the theoretical background of finite tree automata and regular tree languages. Then it surveys the current implementations of tree automata libraries and studies various verification techniques, outlining requirements for the library. Representation of a finite tree automaton and algorithms that perform standard language operations on this representation are proposed in the next part, which is followed by description of library implementation. Through a series of experiments it is shown that the library can compete with other available tree automata libraries, in certain areas being even significantly superior to them.

==> fig/intersection_states.dat <==
# automaton1  automaton2    Timbuk      libSFTA
     53           54         0.076        0.057
     53          246         0.609        0.617
     80           82         1.862        1.675
     80          111         2.483        3.765
     80          246         6.062       18.320
     82          246         7.503       19.355


==> fig/large_alphabets.dat <==
# symbols    sa     libsfta
  1337     0.060     0.003
  3525     0.140     0.005
  7067     0.260     0.007
 15136     0.690     0.005
 31235     2.090     0.003
 65503     8.860     0.004
130023    48.400     0.005


==> fig/large_state_sets.dat <==
# symbols   sa       libsfta
53      0.040000     24.626514
54      0.040000     29.348036
63      0.100000     55.218901
70      0.070000     71.489102
80      0.110000    274.381371
82      0.090000    331.484683
89      0.110000    226.132384
 


==> fig/union_states.dat <==
53   54     1.982        0.5
80   82    37.645        0.7
80  111    37.645        0.8
53  246   414.104        1.0
80  246   533.678        1.2
82  246   542.069        1.2


